Multi-Target Localization in Multi-Static Integrated Sensing and Communication Deployments

In future wireless communication networks, existing active localization will gradually evolve into more sophisticated (passive) sensing functionalities. One main enabler for this process is the merging of information collected from the network's nodes, sensing the environment in a multi-static deployment. The current literature considers single sensing node systems and/or single target scenarios, mainly focusing on specific issues pertaining to hardware impairments or algorithmic challenges. In contrast, in this work we propose an ensemble of techniques for processing the information gathered from multiple sensing nodes, jointly observing an environment with multiple targets. A scattering model is used within a flexibly configurable framework to highlight the challenges and issues with algorithms used in this distributed sensing task. We validate our approach by supporting it with detailed link budget evaluations, considering practical millimeter-wave systems' capabilities. Our numerical evaluations are performed in an indoor scenario, sweeping a variety of parameter to analyze the KPIs sensitivity with respect to each of them. The proposed algorithms to fuse information by multiple nodes show significant gains in terms of targets' localization performance, with up to 35\% for the probability of detection, compared to the baseline with a mono-static setup.

==> figures/link_budget_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'link_budget_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{309.85876465bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.26581999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/link_budget_model.pdf}}%
    \put(0.15073618,0.03152194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}thermal noise floor\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/link_budget_model.pdf}}%
    \put(0.03848788,1.25041794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}power\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/link_budget_model.pdf}}%
  \end{picture}%
\endgroup%


==> tikz/data/scenario_example/location_extracted_all.dat <==
x,y
-0.8711385823081221,-1.9914832546067425
3.483305187783968,-1.8335095202570861
-1.0697748536316163,-1.6567209958903488
-1.1208001795657512,-1.8862703809152
4.6582317126767885,1.7495958095991693
1.7466730607430259,3.961227455858488
-2.0156880181931887,0.956276372829132
3.465306264971785,-1.9113834902233293
-0.9450270836448293,-1.9897326573440688
2.04596950055841,3.885185510686101
2.0151702870347856,3.8037649116763537
-1.9765712775572304,0.9339256009102836
-1.0451600387861866,-2.1172808602720146
3.4023384202366884,-1.9084829060174227
4.6929219647132365,1.78395038860447
-1.1306243866152759,-2.004646177262549
-2.018309991556939,1.018840977210151
1.9438095688244479,3.8381442741948177
2.65402298864542,-1.9233429246463105


==> tikz/data/scenario_example/location_extracted_sap1.dat <==
angle_az,range
-0.27441308464919384,6.284385171285312
0.8296995236016085,9.46368229035382
-1.5707963267948966,6.661867314110321
0.19830130749869818,18.31425322267103
0.6086814831847291,16.43702442447742


==> tikz/data/scenario_example/location_extracted_sap4.dat <==
angle_az,range
-0.8738174818682367,4.9778828937661865
1.400333105793711,3.6203734109937438
-0.31602974586333143,12.900102583433245
0.14416192847463685,14.183752969426743
0.8983353054810509,9.812573856260848
-0.6867263385504905,6.067241924825873


==> tikz/data/scenario_example/location_fused.dat <==
x,y
-1.0304208540919635,-1.9410223877151538
3.4503166243308137,-1.8844586388326128
4.6755768386950125,1.7667730991018198
1.9379056042901674,3.87208053810394
-2.0035230957691197,0.9696809836498556
2.65402298864542,-1.9233429246463105


==> tikz/data/scenario_example/location_scatterers.dat <==
x,y,z
-1.1330267700565149,-2.0055406126794435,0.5357970773485109
-0.9061637248905144,-2.0706561582351473,-0.5807178335821653
-1.057683616546272,-1.963088213092763,-0.037533069017952274
-0.9785377518234811,-2.0900408550554204,0.28048471255198576
-1.094511658116257,-1.9957720564314643,-0.530462610789667
-0.7779971548986002,-1.9616338656226444,0.05267339591836268
-1.0967984953138434,-1.9745482875712366,0.37583042469993344
-0.9825025050769461,-1.908457272372155,-0.19330555116016138
-1.0325381348045035,-1.988081155151567,-0.34188874140106656
-0.7825163407231728,-1.9471176639568324,0.0020659648459930933
-0.969929572880611,-2.028123766257287,1.1424599293251902
-1.1014199057370604,-1.9060349904061191,-0.4606584180343437
-1.040196737756488,-2.1218943010598177,0.5768690765512264
-1.084000234480352,-1.9850431658467846,-1.225841203083021
-1.09270105425018,-2.040356670740398,-0.5785357272060913
-1.9886780087446743,1.0396262156202676,0.4336119981775374
-1.9144238145026882,1.0081114124011692,0.514720154435583
-2.0227950754150656,0.9847693621632568,0.3555501180620228
-1.9708987521023305,0.8997346696975269,-0.48932033406289027
-2.1419806903541527,0.9587279585290244,-0.7751705280458899
-2.0918212044476396,0.9239053656796332,-0.926705248013306
-1.9214324009285118,1.0482878663190616,-1.060080712738753
-1.9830321024812478,0.9690270332790768,-0.5019132612479457
-2.0077406289043367,1.082873537332811,0.6523720162811731
-2.147253203869151,1.0246052372113563,0.8365204648916111
-1.828193571871025,0.9639963911493862,-0.16320687005644008
-1.8529703232027381,1.0681357185716653,-0.33634693440977426
-2.01630464141203,1.0637349415926065,0.5363422180404295
-1.9460250167533875,1.0136340945469748,0.23910040607939081
-2.114880916881068,0.9059541650950493,0.5521073445717621
4.628363006999227,1.7137886156379243,-0.6805950388594876
4.5911685481608195,1.689113007948633,0.7645405250326501
4.769382074122712,1.6714373501286146,-0.13424941407006516
4.549241076648504,1.744600622283805,-0.5250930783521551
4.71481479115475,1.7103576593104042,0.055793468254991624
4.555328232771835,1.7152930558959776,0.18638275992187112
4.657723964019497,1.751417485843023,-0.12504683782145784
4.605876120644025,1.8312941834343968,0.28667698944773795
4.6330535435194875,1.759627097523485,0.3576819836042371
4.5830381383895125,1.7853262300508415,-0.2371714664520843
4.7865944193752865,1.7037419777148828,-0.39469542632809557
4.6321232158430785,1.7754270224028372,-0.1848856461580737
4.601116155130375,1.7757107067458715,-0.2024652461154706
4.6086005323749255,1.7579505656156054,-0.26594974496923846
4.803032379390982,1.7673747707187326,0.7711947243625987
3.713714734442299,-1.8794240194139025,1.2047591233759254
3.3451960834642778,-1.9082608962278145,-0.3033125625914941
3.5297624417690607,-1.7931117061872128,-0.48001978419897334
3.4137020794092043,-1.8874964645079315,0.6578271721393394
3.397720180456472,-1.9195438676911911,-0.36101325383990457
3.508077387046559,-1.836564887463856,-0.38581032270886023
3.5268564288278963,-1.920357438810609,-0.3850559410506637
3.3697292836412114,-1.898592726477471,0.30793749495469025
3.5256456859830285,-1.9098659126256645,0.05411718028946941
3.5145693503067723,-1.8792717968532742,-1.79473959093215
3.380795790600644,-1.89877219540856,0.3212440605491685
3.5507319145602003,-1.7821452264320488,0.37388289861384894
3.491144202503603,-1.8989630385824727,0.10385836095903683
3.416727481796241,-1.87982991300086,-0.5575847264679281
3.414108052262474,-1.850414565079026,0.30113761582695975
1.6965578249961997,3.856469349117799,0.03252857939483389
2.1210501837860694,3.831741573188932,0.08858122202726383
1.899284784484864,3.828928117637019,-0.14151413991638742
1.8779290864987361,3.7866788134809437,0.008194633708690682
1.985188426214518,3.8147902177755464,-0.1457893565825161
2.1424372218574903,3.8306531233194847,-0.5006629592184985
1.8696670008144465,3.964082644982295,0.3005527542194745
1.9670691928963355,3.8064573452337385,1.1214547572237603
1.8718113363562974,3.9290299401269455,0.710482249428431
1.8991218015890363,3.833626017652317,-0.08631488653503752
2.032467274796129,3.8313703516068394,0.2640771521745444
2.147833550712958,3.876804124166095,0.0785937347071334
1.9442383293835195,3.9094557685342997,-0.32179785811595857
1.9123063786442134,3.817879940693674,-0.27442972439764884
1.9388472295584813,3.8125204564048696,-0.2232626283509179


==> tikz/data/scenario_example/location_targets.dat <==
x,y,z
-1,-2,0
-2,1,0
4.636708728449708,1.7345988715293892,0.0
3.494751695788225,-1.890886196338225,0.0
1.9471586219617354,3.8552026670994675,0.0


==> tikz/data/scenario_example/location_targets_sap1.dat <==
angle_az,range
-0.3217505543966422,6.324557296759988
-0.3217505543966422,12.649111628885247
0.6029597687565528,16.352846362989734
0.8437277033406864,9.355187717910287
0.2164440997131235,18.133510109682067


==> tikz/data/scenario_example/location_targets_sap4.dat <==
angle_az,range
-0.25827284038,12.649111628885247
0.11615011749,14.1421365076144
1.3643422609849,3.544471776214706
-0.8984658640235597,4.833727056768871
0.9010288848340104,9.835127723395038


==> tikz/data/sweep_antbw_4sap_100rep.dat <==
bw,bw_ind,ant,ant_ind,p_det_1,p_prec_1,p_det_2,p_prec_2,p_det_3,p_prec_3,p_det_4,p_prec_4
100000000,0,4,0,0.3718214285714286,0.6550238095238095,0.5529285714285714,0.5828845321345322,0.6549642857142858,0.5386620046620046,0.7293095238095237,0.49030441780441775
200000000,1,4,0,0.48838095238095236,0.7548611111111111,0.6971785714285714,0.6778030580530583,0.7832738095238096,0.6367032412032412,0.8422857142857143,0.5852967726717726
400000000,2,4,0,0.5442261904761905,0.7873571428571428,0.7705119047619046,0.7014920634920635,0.8727857142857143,0.6638248556998556,0.9154761904761906,0.5991832342494107
800000000,3,4,0,0.6274761904761904,0.8241785714285714,0.8224642857142856,0.7167670107670108,0.893107142857143,0.6472224442224441,0.9280714285714287,0.5973003728297845
100000000,0,8,1,0.5097380952380951,0.7464141414141413,0.694738095238095,0.6642536352536351,0.7884761904761907,0.6205158452658452,0.8583928571428572,0.5734513790303264
200000000,1,8,1,0.566142857142857,0.8489523809523809,0.76975,0.7738809523809523,0.8444761904761904,0.7285493117993117,0.9006071428571428,0.6862251637251636
400000000,2,8,1,0.6334285714285715,0.87290873015873,0.8443571428571427,0.8057909312909313,0.9005,0.7491694971694972,0.9303571428571429,0.7077814407814407
800000000,3,8,1,0.6768452380952381,0.8717261904761905,0.8851309523809525,0.7878943001443003,0.9213333333333334,0.7373125901875903,0.9492023809523811,0.6831745337995337
100000000,0,16,2,0.5945595238095237,0.8226031746031746,0.7986071428571431,0.7448558386058386,0.8751071428571429,0.6981585636585637,0.9147142857142859,0.6555879675879678
200000000,1,16,2,0.6341547619047617,0.8729166666666666,0.8499285714285715,0.8220515873015873,0.8943809523809524,0.7611450216450217,0.9326666666666668,0.7138859751359753
400000000,2,16,2,0.683202380952381,0.8927499999999999,0.8826309523809525,0.8370238095238095,0.9204166666666667,0.7816655844155843,0.9414404761904762,0.7410480352980353
800000000,3,16,2,0.7056190476190477,0.912031746031746,0.8920119047619047,0.834567155067155,0.9428928571428574,0.7789832112332111,0.9615952380952382,0.7372678432678432
100000000,0,32,3,0.6500833333333332,0.8321693861693862,0.8367380952380954,0.7732323232323232,0.8931309523809524,0.70144857593387,0.9333214285714287,0.6606763142258499
200000000,1,32,3,0.6832738095238095,0.8884404761904762,0.863452380952381,0.8156904761904762,0.9162380952380953,0.7446386946386947,0.9406785714285715,0.6951511266511265
400000000,2,32,3,0.7005119047619047,0.8794880952380953,0.8874523809523811,0.8224880952380953,0.9288452380952381,0.7767132034632034,0.9564404761904762,0.7523529942279942
800000000,3,32,3,0.7162976190476188,0.8747301587301588,0.9096666666666667,0.8090804473304474,0.9446904761904762,0.7443304473304474,0.9675595238095239,0.7029120324120325


==> tikz/data/sweep_nbtargets_4sap_400rep.dat <==
nb_tar,p_det_1,p_prec_1,p_det_2,p_prec_2,p_det_3,p_prec_3,p_det_4,p_prec_4
1,0.9875,0.8957142857142857,0.99,0.793595238095238,0.9925,0.7178562409812409,0.9925,0.645539862914863
3,0.8208333333333333,0.8853749999999999,0.9566666666666666,0.8127083333333333,0.9816666666666666,0.7514970238095238,0.9833333333333333,0.7021398809523809
5,0.6625,0.8965208333333333,0.8875,0.8404635225885226,0.9505,0.7911001082251081,0.9650000000000002,0.7395924422799421
7,0.5839285714285714,0.8876547619047619,0.8082142857142857,0.8385441919191919,0.9017857142857143,0.7926763930513931,0.9325,0.7520870310245311
9,0.5394444444444444,0.8904646464646464,0.7616666666666667,0.8470917150659798,0.8605555555555557,0.8123764951616153,0.9097222222222223,0.7742884906416253


==> tikz/data/sweep_noisepower_1sap_100rep_bound.dat <==
noisepower,p_det_1,p_prec_1,f1_1,p_det_2,p_prec_2,f1_2,p_det_3,p_prec_3,f1_3,p_det_4,p_prec_4,f1_4
-90.0,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-87.5,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-85.0,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-82.5,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-80.0,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-77.5,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-75.0,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-72.5,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-70.0,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-67.5,0.99,0.99,0.99,nan,nan,nan,nan,nan,nan,nan,nan,nan
-65.0,0.98,0.99,0.98497461928934,nan,nan,nan,nan,nan,nan,nan,nan,nan
-62.5,0.98,0.99,0.98497461928934,nan,nan,nan,nan,nan,nan,nan,nan,nan
-60.0,0.98,0.99,0.98497461928934,nan,nan,nan,nan,nan,nan,nan,nan,nan
-57.5,0.97,0.98,0.974974358974359,nan,nan,nan,nan,nan,nan,nan,nan,nan
-55.0,0.9523809523809523,0.9619047619047619,0.95711916607439,nan,nan,nan,nan,nan,nan,nan,nan,nan
-52.5,0.91,0.96,0.934331550802139,nan,nan,nan,nan,nan,nan,nan,nan,nan
-50.0,0.82,0.89,0.8535672514619883,nan,nan,nan,nan,nan,nan,nan,nan,nan
-47.5,0.66,0.77,0.7107692307692307,nan,nan,nan,nan,nan,nan,nan,nan,nan
-45.0,0.5,0.67,0.5726495726495727,nan,nan,nan,nan,nan,nan,nan,nan,nan
-42.5,0.35,0.56,0.4307692307692308,nan,nan,nan,nan,nan,nan,nan,nan,nan
-40.0,0.26,0.5,0.34210526315789475,nan,nan,nan,nan,nan,nan,nan,nan,nan
-37.5,0.21,0.48,0.29217391304347823,nan,nan,nan,nan,nan,nan,nan,nan,nan
-35.0,0.13,0.45,0.20172413793103447,nan,nan,nan,nan,nan,nan,nan,nan,nan
-32.5,0.09,0.44,0.14943396226415093,nan,nan,nan,nan,nan,nan,nan,nan,nan
-30.0,0.08,0.43,0.1349019607843137,nan,nan,nan,nan,nan,nan,nan,nan,nan
-27.5,0.06,0.42,0.105,nan,nan,nan,nan,nan,nan,nan,nan,nan
-25.0,0.06,0.43,0.10530612244897959,nan,nan,nan,nan,nan,nan,nan,nan,nan
-22.5,0.04,0.41,0.07288888888888889,nan,nan,nan,nan,nan,nan,nan,nan,nan
-20.0,0.04,0.42,0.07304347826086957,nan,nan,nan,nan,nan,nan,nan,nan,nan
-17.5,0.03,0.42,0.056,nan,nan,nan,nan,nan,nan,nan,nan,nan
-15.0,0.02,0.42,0.03818181818181818,nan,nan,nan,nan,nan,nan,nan,nan,nan
-12.5,0.0,0.41,0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan
-10.0,0.0,0.41,0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> tikz/data/sweep_noisepower_4sap_1merge_100rep.dat <==
noisepower,p_det_1,p_prec_1,f1_1,p_det_2,p_prec_2,f1_2,p_det_3,p_prec_3,f1_3,p_det_4,p_prec_4,f1_4
-90,0.7056190476190477,0.9099862914862915,0.794876873457869,0.8932619047619048,0.8309920634920634,0.8610025751932766,0.9441428571428574,0.7758131035631035,0.8517408781865418,0.9615952380952382,0.7437346542346542,0.8387488017832782
-85,0.7043690476190477,0.9115772005772006,0.7946882705022035,0.8907619047619048,0.8341825396825396,0.861544301162766,0.9416428571428574,0.7786535409035408,0.8524269955031752,0.9615952380952382,0.7372678432678432,0.8346208179628889
-80,0.7043690476190477,0.8908650793650794,0.7867156010456791,0.8862619047619047,0.810594128094128,0.846740892619343,0.9391428571428574,0.7523665223665224,0.8354427755391742,0.9590952380952382,0.7113376623376623,0.8168428249336378
-75,0.7043690476190477,0.8946175491175491,0.7881753509895352,0.8873333333333333,0.7986739371739371,0.8406725395742602,0.9403928571428574,0.744377872127872,0.8309826634597998,0.9578452380952381,0.6954177766677766,0.8058035532398206
-70,0.7080357142857143,0.8936031746031746,0.7900694300162355,0.8918333333333334,0.8062417027417027,0.8468803909754927,0.9428928571428574,0.730149877899878,0.8229952410605208,0.9603452380952382,0.6955043290043289,0.8067451098276833
-65,0.7010357142857144,0.9000396825396826,0.7881702048332737,0.8870119047619047,0.8128690476190477,0.8483235502352773,0.9341428571428574,0.7512541347541347,0.8327755267792764,0.9603452380952382,0.7080422355422356,0.8151163923459707
-60,0.6869642857142858,0.9059206349206349,0.7813937012273614,0.8666666666666667,0.8306598124098125,0.8482813172712341,0.9304761904761907,0.7808701298701298,0.849133872039612,0.9559404761904764,0.735505439005439,0.831359032277549
-55,0.6329999999999999,0.9142380952380951,0.748059029915056,0.8231666666666666,0.8638888888888888,0.8430363003699191,0.8979761904761905,0.82795202020202,0.8615435988567819,0.9312619047619047,0.788928817914112,0.8542068550972277
-50,0.4448095238095238,0.9229999999999999,0.6003163208466786,0.6446428571428571,0.9015595238095239,0.7517565804742143,0.7715714285714286,0.8758831168831169,0.8204249271941422,0.8409285714285712,0.8512554112554112,0.8460604806960152
-45,0.26954761904761904,0.9325,0.41820831517648455,0.4569761904761904,0.9189761904761906,0.6104139132656005,0.6166428571428572,0.9056666666666666,0.7337179098174765,0.7303809523809524,0.8879761904761904,0.8015052778110553
-40,0.17429761904761903,0.9608333333333333,0.2950689732322332,0.3063095238095238,0.9591666666666667,0.4643341172781436,0.44066666666666665,0.9418333333333334,0.6004116536065903,0.5728214285714285,0.9192261904761904,0.7058118693891878
-35,0.09794047619047618,0.985,0.17816559851374672,0.1746309523809523,0.9775,0.29632353093129693,0.27278571428571424,0.9608333333333333,0.4249311935458966,0.3599642857142858,0.9535000000000001,0.5226269951328277
-30,0.046226190476190476,0.995,0.08834787281479026,0.08683333333333333,0.9933333333333333,0.15970580671707038,0.12702380952380954,0.9908333333333335,0.22517980120695782,0.15748809523809523,0.9908333333333335,0.2717783548796207
-25,0.02063095238095238,0.995,0.04042373378031484,0.04864285714285714,0.9966666666666666,0.09275858141812632,0.07022619047619047,0.9916666666666666,0.1311638396544057,0.08282142857142856,0.9916666666666666,0.15287512325913777
-20,0.012857142857142855,0.995,0.025386250885896525,0.030357142857142857,0.9966666666666666,0.0589196708009737,0.03902380952380952,0.9966666666666666,0.07510686069411557,0.04495238095238095,0.9966666666666666,0.08602480875316205
-15,0.009523809523809523,1.0,0.018867924528301886,0.020773809523809524,1.0,0.04070208175403814,0.026523809523809526,1.0,0.05167694948276662,0.029202380952380952,1.0,0.05674759696019803


==> tikz/data/sweep_noisepower_4sap_1merge_100rep_noscatter.dat <==
noisepower,p_det_1,p_prec_1,f1_1,p_det_2,p_prec_2,f1_2,p_det_3,p_prec_3,f1_3,p_det_4,p_prec_4,f1_4
-90,0.7111666666666666,0.9815714285714285,0.8247712778676418,0.9060595238095239,0.9781150793650794,0.94070950913705,0.9404285714285714,0.9680880230880231,0.9540578679645987,0.9640357142857142,0.962992784992785,0.9635139674167733
-85,0.7111666666666666,0.9815714285714285,0.8247712778676418,0.9060595238095239,0.9795436507936508,0.9413697067788587,0.9404285714285714,0.969920634920635,0.9549469532229271,0.9640357142857142,0.9648253968253968,0.9644303939061476
-80,0.7091666666666666,0.9765714285714285,0.8216601460431349,0.9040595238095238,0.9745436507936508,0.9379793250420859,0.9454285714285714,0.9628888888888889,0.9540788528080915,0.9640357142857142,0.9546269841269841,0.9593082799604434
-75,0.7058333333333333,0.9746666666666667,0.8187470660187114,0.8994761904761905,0.9712936507936508,0.9340064112393048,0.9437619047619047,0.9712489177489178,0.957308144515697,0.9623690476190476,0.9500941558441559,0.9561922093480484
-70,0.7204999999999999,0.9804325396825396,0.8306051279060274,0.9048928571428573,0.9553968253968254,0.9294592892202499,0.9454285714285714,0.9540079365079365,0.9496988783521547,0.9640357142857142,0.9365674603174604,0.9501030963735108
-65,0.7079166666666665,0.9847499999999999,0.8236954755809374,0.8947738095238096,0.9670277777777778,0.9294987549040087,0.9383095238095238,0.9553401875901875,0.9467482724999471,0.9531071428571428,0.9346139971139971,0.9437699855151638
-60,0.7161666666666666,0.9808214285714285,0.8278568542305345,0.9101309523809524,0.9563809523809524,0.9326829417040468,0.9395833333333334,0.9373650793650795,0.9384728955378293,0.9569404761904763,0.9185862193362194,0.9373711781871028
-55,0.7157023809523808,0.986904761904762,0.8297041285556797,0.8878928571428572,0.9769880952380953,0.9303122005380512,0.9255952380952381,0.9730357142857143,0.9487227862897989,0.9481071428571428,0.9632420634920635,0.9556146806283033
-50,0.5505714285714285,0.9916666666666666,0.7080402630685151,0.7275595238095239,0.9827380952380951,0.8361123264605324,0.8234761904761905,0.9706419413919413,0.8910232988745007,0.8526904761904762,0.9675506715506715,0.9064966407190368
-45,0.3393214285714285,1.0,0.5067064878269911,0.5359523809523808,0.9954999999999999,0.6967772578162651,0.6906904761904764,0.9960714285714286,0.8157370016212686,0.7881547619047619,0.9934999999999999,0.8789938126006454
-40,0.20814285714285713,0.9966666666666666,0.3443682067902454,0.3767619047619048,0.9966666666666666,0.546815523657629,0.5477380952380951,0.9966666666666666,0.7069549577327269,0.6842261904761905,0.9975,0.811684599865501
-35,0.1400357142857143,1.0,0.24566899533222644,0.24241666666666667,0.99,0.389466495368179,0.3511071428571429,0.9875,0.518028467756997,0.44977380952380946,0.9875,0.6180473532067158
-30,0.08352380952380951,1.0,0.15417069526237143,0.13428571428571426,0.99,0.2364930114358322,0.19082142857142856,0.995,0.3202291961569737,0.25021428571428567,0.995,0.3998720816841622
-25,0.03338095238095238,1.0,0.06460531772729368,0.06189285714285714,1.0,0.1165708135741432,0.09666666666666666,1.0,0.1762917933130699,0.1278095238095238,1.0,0.2266509035635872
-20,0.019714285714285712,1.0,0.03866629307929391,0.03864285714285713,1.0,0.07441028815074614,0.05022619047619047,1.0,0.0956483297248892,0.06407142857142857,1.0,0.12042693159696584
-15,0.012857142857142855,1.0,0.025387870239774325,0.02720238095238095,1.0,0.052964014602769886,0.03295238095238095,1.0,0.06380232343721187,0.03763095238095238,1.0,0.07253243996741662


==> tikz/data/sweep_noisepower_4sap_2merge_100rep.dat <==
noisepower,p_det_1,p_prec_1,f1_1,p_det_2,p_prec_2,f1_2,p_det_3,p_prec_3,f1_3,p_det_4,p_prec_4,f1_4
-90,0.0,1.0,0.0,0.5651190476190476,1.0,0.7221419335209555,0.7440833333333333,0.9965714285714286,0.8520152378346955,0.8619761904761906,0.9965714285714286,0.92440014421326
-85,0.0,1.0,0.0,0.5651190476190476,1.0,0.7221419335209555,0.7440833333333333,1.0,0.8532658034306465,0.8623928571428572,1.0,0.9261127198113027
-80,0.0,1.0,0.0,0.5688690476190477,0.9966666666666666,0.7243179600268684,0.7445833333333334,0.9975,0.8526823726381249,0.8623928571428572,1.0,0.9261127198113027
-75,0.0,1.0,0.0,0.5676190476190477,0.9966666666666666,0.7233039066463725,0.7431547619047619,0.9975,0.8517448620182608,0.8578095238095238,1.0,0.9234633721228277
-70,0.0,1.0,0.0,0.5655357142857143,1.0,0.7224820349036158,0.7518214285714286,0.9985714285714287,0.8578044578913772,0.859297619047619,0.9960714285714286,0.9226431885033048
-65,0.0,1.0,0.0,0.555952380952381,1.0,0.7146136189747514,0.7496785714285714,0.9985714285714287,0.856407953142647,0.8595,0.9985714285714287,0.9238311613424057
-60,0.0,1.0,0.0,0.539702380952381,1.0,0.701047666911509,0.7430000000000001,1.0,0.8525530694205393,0.8571666666666669,0.9966666666666666,0.9216680152237107
-55,0.0,1.0,0.0,0.43511904761904757,1.0,0.6063873911240149,0.6630833333333332,1.0,0.7974144410482537,0.7766190476190475,0.9930555555555556,0.871601884781377
-50,0.0,1.0,0.0,0.22438095238095238,1.0,0.36652146857498447,0.42095238095238086,1.0,0.5924932975871312,0.5724404761904761,1.0,0.7280917590945224
-45,0.0,1.0,0.0,0.07647619047619048,1.0,0.14208617181279307,0.1527142857142857,1.0,0.2649646796381212,0.2643095238095238,1.0,0.4181088868382893
-40,0.0,1.0,0.0,0.015095238095238096,1.0,0.02974152085190224,0.019952380952380954,1.0,0.03912414211681218,0.044476190476190475,1.0,0.08516458466308013
-35,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0
-30,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0
-25,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0
-20,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0
-15,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0,0.0,1.0,0.0


==> tikz/data/sweep_roomsize_4sap_100rep.dat <==
roomsize,p_det_1,p_prec_1,f1_1,p_det_2,p_prec_2,f1_2,p_det_3,p_prec_3,f1_3,p_det_4,p_prec_4,f1_4,p_occl
3,0.5779523809523809,0.8543174603174605,0.6894717685906275,0.7728095238095238,0.7779722222222223,0.7753822794613742,0.8281666666666667,0.7313373015873016,0.7767459238243065,0.8464761904761905,0.7056287878787879,0.7696618161575945,0.3525297619047619
5,0.6437738095238095,0.8692698412698414,0.7397184568005079,0.8468928571428571,0.7572286602286602,0.7995548175456382,0.8908690476190477,0.6999600122100123,0.7839594148675605,0.8998809523809524,0.6515606060606061,0.7558479731646499,0.2302470238095238
7,0.6652142857142858,0.8955811688311687,0.7633971329019413,0.874595238095238,0.8131993145743146,0.8427805943846465,0.9246547619047618,0.7542773109243697,0.8308211137663073,0.9463571428571429,0.7036786873257462,0.8071719896570325,0.1731160714285714
9,0.6807976190476189,0.9006428571428572,0.7754392555224451,0.8941904761904762,0.8512409812409812,0.8721873037499236,0.9380000000000002,0.7913665223665224,0.8584667141168058,0.9664761904761905,0.7350334942834942,0.8350141968517183,0.14404464285714286
11,0.701654761904762,0.9058333333333333,0.7907769565550117,0.9054166666666669,0.8384552669552672,0.8706503709581807,0.9472976190476191,0.7829830447330447,0.857338337711773,0.9573095238095238,0.7402680375180373,0.8349140076210754,0.12075297619047619
13,0.7405833333333333,0.8903293650793651,0.8085817096117505,0.9239880952380952,0.8627698412698414,0.8923302322885789,0.9612976190476192,0.8220331890331889,0.8862276632187456,0.9811309523809524,0.7774175685425685,0.8674750003727948,0.1019017857142857
15,0.713345238095238,0.9009603174603176,0.7962504371756445,0.9098452380952382,0.8426547619047617,0.8749619657373172,0.9517142857142857,0.7856071428571428,0.8607198743080333,0.9658928571428572,0.7530164002664002,0.8462729014851899,0.08978571428571427
17,0.638297619047619,0.8657777777777776,0.7348353617728199,0.8353095238095238,0.8347420634920634,0.8350256972432291,0.903047619047619,0.784797619047619,0.8397803368690171,0.9407619047619048,0.7469647990897991,0.8327367524351961,0.08129166666666666
19,0.5396190476190477,0.8671655844155843,0.6652604188795729,0.7755833333333334,0.8209790764790764,0.7976358265974433,0.893095238095238,0.7848724469974471,0.8354938550403112,0.9290000000000002,0.7400984709734709,0.8238596961069082,0.07270833333333333
21,0.5059047619047619,0.8717619047619047,0.6402542930552332,0.7526428571428572,0.8065456349206347,0.7786625083146739,0.8826666666666668,0.7875436507936507,0.8323964016190972,0.9384404761904763,0.7401427183927183,0.8275787430003977,0.06311011904761904
23,0.46561904761904754,0.8468690476190477,0.6008715215643895,0.7148928571428573,0.8022228465978466,0.7560443563474317,0.8700476190476191,0.7752157508813855,0.8198986625851472,0.9338452380952381,0.7548112443112445,0.8348375095878423,0.057708333333333334
25,0.43646428571428575,0.8380324675324674,0.5739853654631044,0.6910833333333334,0.8243095238095239,0.7518401195142964,0.8718214285714285,0.7776655354449473,0.8220561821374273,0.9400119047619048,0.7490259250553367,0.8337211566226431,0.05572916666666666
27,0.403797619047619,0.8896363636363637,0.5554717910056872,0.6585,0.8433344155844155,0.7395431971722893,0.8581904761904761,0.812918332484509,0.8349411686866797,0.9474285714285715,0.7906877535519176,0.8619908322904324,0.05339285714285714
29,0.36457142857142855,0.8621666666666666,0.5124505948799565,0.5992380952380951,0.8569668109668109,0.7052951920404488,0.8059999999999998,0.8454707792207793,0.825263706298793,0.9215833333333333,0.7999163597840068,0.8564504404908574,0.051077380952380944
31,0.3248809523809523,0.8587857142857144,0.47142177541250235,0.5632857142857143,0.8102911255411256,0.6645793700006584,0.7569404761904761,0.7985602959132372,0.7771935848516192,0.8988452380952381,0.7769295181942241,0.8334525808358452,0.04761011904761905
33,0.2833571428571428,0.8581666666666666,0.42604044301685295,0.502797619047619,0.8322063492063491,0.6268616137291695,0.7184642857142858,0.80807547109753,0.7606396932076654,0.8713690476190478,0.7856476598736661,0.826291068825883,0.045026785714285714
35,0.2723452380952381,0.9192619047619047,0.42019990199786394,0.4900119047619047,0.8513189033189034,0.6220037515905324,0.703404761904762,0.829676406926407,0.7613404265046279,0.8640952380952381,0.8076704465125519,0.8349306283858612,0.042562499999999996
37,0.2552261904761905,0.9033333333333334,0.39800169202999075,0.4433928571428571,0.8311255031518189,0.5782813696015754,0.6486904761904762,0.7982669552669553,0.7157476233667306,0.8240238095238095,0.7839891207825989,0.8035080934447439,0.04152083333333333
39,0.22939285714285712,0.9065833333333333,0.36614102093856754,0.4128928571428572,0.8476825396825397,0.555305246542292,0.6123333333333334,0.8142000777000775,0.6989837654306026,0.7883928571428571,0.7792299922299921,0.7837846458941133,0.03847619047619047
41,0.2128928571428571,0.8885833333333332,0.343490029613938,0.3866428571428571,0.8437936507936508,0.5302943888246432,0.5697976190476189,0.8228534504710976,0.6733344010794917,0.7443928571428572,0.8061110262286734,0.774023588620624,0.03551488095238095
43,0.19397619047619044,0.9423333333333334,0.3217261253710494,0.3630595238095238,0.8880833333333333,0.5154121454035675,0.5503214285714286,0.8402936507936508,0.6650749142392416,0.7100238095238096,0.8300818903318904,0.765373319565528,0.03336309523809524
45,0.18629761904761902,0.8995000000000001,0.30866656068064946,0.35403571428571434,0.891547619047619,0.5068142607280419,0.5302499999999999,0.8427170868347338,0.6509270900649138,0.6854523809523809,0.8424136198338985,0.7558705032570879,0.03232142857142857
47,0.17513095238095236,0.9141025641025641,0.2939455134321975,0.3314404761904762,0.8793327228327228,0.4814220476975744,0.49666666666666665,0.8633571428571427,0.6305782461791635,0.6331785714285714,0.8310515873015872,0.7187450056177122,0.02958928571428571
49,0.1582142857142857,0.9083333333333334,0.26948878223015965,0.30103571428571424,0.8962272727272728,0.4506886459104505,0.4631666666666667,0.8638939393939394,0.6030272836602503,0.5953571428571428,0.8246360028860029,0.6914863442082428,0.028086309523809524
51,0.14363095238095236,0.9121025641025642,0.24818035594346008,0.2669880952380952,0.863144230769231,0.40782699297344754,0.4074404761904762,0.8424225382460676,0.5492394545194276,0.5354642857142857,0.8375126050420169,0.6532638558665058,0.027416666666666666
53,0.14254761904761903,0.9166666666666665,0.24672750841069674,0.26090476190476186,0.8713333333333333,0.40156750921759116,0.3855833333333334,0.8321277056277055,0.5269798239961844,0.5115238095238095,0.8064381868131869,0.62598517197104,0.025348214285714286
55,0.11653571428571428,0.895,0.20622003318857465,0.2272380952380952,0.8622857142857143,0.35968771228771224,0.33265476190476195,0.8426666666666667,0.4770049665576118,0.45407142857142857,0.8169519230769231,0.5837100102128486,0.02388988095238095
57,0.11552380952380953,0.946,0.20590310425264668,0.21613095238095234,0.9023939393939393,0.348736560050133,0.30578571428571427,0.8627272727272727,0.4515305833254608,0.40589285714285717,0.826926406926407,0.5445137527237385,0.023032738095238096
59,0.11135714285714285,0.9616666666666666,0.1996012603457075,0.2049642857142857,0.9383333333333332,0.3364387683913492,0.29269047619047617,0.9098650793650793,0.4429048489579699,0.39154761904761903,0.8790555555555555,0.541777506412819,0.023032738095238096
61,0.1005238095238095,0.9403333333333334,0.18163085979199067,0.18221428571428572,0.9188333333333333,0.3041186532306894,0.2615119047619047,0.8801666666666665,0.40322042870599184,0.35636904761904764,0.8502857142857144,0.5022406072897889,0.021991071428571426
63,0.09909523809523807,0.9570000000000001,0.1795939219045901,0.17661904761904762,0.9179999999999999,0.2962423978770609,0.2544285714285714,0.9007492507492507,0.39678106813274616,0.33919047619047615,0.8482032967032965,0.4845948946051303,0.020532738095238097
65,0.0954285714285714,0.9361904761904762,0.173202152352817,0.16961904761904759,0.9095238095238095,0.28591684842677684,0.24849999999999997,0.9011904761904762,0.3895758692815871,0.3351071428571429,0.8898571428571428,0.48686723061480336,0.020532738095238097
67,0.08333333333333334,0.9553644688644688,0.15329522325020706,0.15335714285714286,0.9051904761904762,0.26227903718674994,0.2258095238095238,0.8713095238095238,0.3586666170624156,0.3097380952380952,0.8513095238095238,0.4542156342891516,0.020220238095238097
69,0.08074999999999999,0.934047619047619,0.14864903863073797,0.15327380952380953,0.8973419913419914,0.2618255414497363,0.22489285714285712,0.860508658008658,0.3565910826441372,0.30340476190476184,0.8460576923076922,0.4466399607078638,0.020220238095238097
71,0.08741666666666667,0.9286666666666668,0.1597919024576943,0.1520238095238095,0.9246190476190477,0.26111557615372377,0.21479761904761904,0.8789523809523808,0.3452285781665047,0.29455952380952377,0.852702380952381,0.43786271686011746,0.019720238095238093
73,0.08574999999999999,0.9616666666666666,0.15745962288169305,0.1434404761904762,0.94,0.24889977914272218,0.1999642857142857,0.8917777777777778,0.3266773577978983,0.27397619047619043,0.8727301587301588,0.4170331565148466,0.01936309523809524
75,0.07682142857142857,0.9566666666666667,0.14222224782002696,0.12076190476190478,0.9225,0.21356642399068856,0.18454761904761902,0.9132857142857144,0.3070497113981466,0.252547619047619,0.905,0.39489622971388605,0.018633928571428572
77,0.07232142857142856,0.9590476190476189,0.13450024322073723,0.11667857142857145,0.9407142857142857,0.2076072260903551,0.1718690476190476,0.930047619047619,0.2901242958954738,0.23471428571428568,0.8976991341991343,0.37213054413641977,0.018217261904761903
79,0.07032142857142856,0.9745833333333335,0.13117768194868523,0.11217857142857145,0.9745833333333335,0.20119837766190524,0.16304761904761902,0.9404166666666666,0.27791148367515,0.22446428571428567,0.9079166666666666,0.3599404699327165,0.018217261904761903
81,0.06573809523809523,0.9714285714285714,0.1231429161733792,0.1030952380952381,0.9680952380952381,0.18634596047798985,0.14578571428571427,0.9347619047619048,0.2522330891680648,0.20738095238095233,0.9219285714285715,0.33859702967016747,0.018217261904761903
83,0.06332142857142857,0.965,0.11884451081860173,0.09942857142857144,0.9565384615384616,0.18013299615997005,0.14729761904761904,0.937142857142857,0.2545808914280696,0.20621428571428566,0.9429761904761904,0.3384211157218035,0.018217261904761903
85,0.06430952380952382,0.98,0.12069857048402909,0.09916666666666668,0.9656666666666668,0.17986278499504357,0.13985714285714285,0.9516666666666667,0.24387444376581446,0.1971666666666666,0.9240555555555555,0.32498990849932274,0.017592261904761902
87,0.06305952380952382,0.9675,0.11840187369320876,0.09666666666666668,0.9441666666666667,0.1753776354416867,0.13310714285714284,0.9206666666666667,0.23258750296553202,0.1891666666666666,0.9050000000000001,0.3129246001523228,0.017092261904761905
89,0.061059523809523814,0.9625,0.1148341455471685,0.09341666666666669,0.9358333333333333,0.16987598844897853,0.12926190476190474,0.9033333333333334,0.22616139024034063,0.17282142857142851,0.9076190476190475,0.2903556907849689,0.016235119047619047
91,0.05689285714285714,0.9616666666666666,0.10743007749038674,0.08823809523809523,0.9549999999999998,0.16154966222384515,0.1194047619047619,0.926190476190476,0.21153798192395484,0.15429761904761904,0.9158333333333332,0.264100206546447,0.016235119047619047
93,0.05764285714285714,0.985,0.10891210522710146,0.08398809523809524,0.9520000000000001,0.15435827310021488,0.1126547619047619,0.9236666666666666,0.2008169387294038,0.1461190476190476,0.9181666666666666,0.2521158314690529,0.015922619047619047
95,0.05230952380952381,0.965,0.09923959089100569,0.07990476190476191,0.9566666666666667,0.14749050594144314,0.1056547619047619,0.9208333333333334,0.18955977578041946,0.13786904761904759,0.9014285714285714,0.2391597870749312,0.015922619047619047
97,0.05230952380952381,0.9664285714285714,0.09924713447676028,0.07990476190476191,0.9589285714285714,0.14751732876689905,0.10458333333333332,0.9364285714285714,0.18815312482131624,0.13513095238095235,0.9237619047619048,0.23577234490094956,0.015922619047619047
99,0.05530952380952381,0.975,0.10468074781041296,0.0809047619047619,0.9433333333333332,0.14902815875524972,0.10058333333333333,0.9293333333333333,0.18152040348464007,0.12970238095238096,0.9135555555555556,0.22715442948739892,0.015922619047619047

